Rise and fall of post-starburst galaxies in Magneticum Pathfinder

Post-starburst galaxies (PSBs) belong to a short-lived transition population between star-forming (SF) and quiescent galaxies. Deciphering their heavily discussed evolutionary pathways is paramount to understanding galaxy evolution. We aim to determine the dominant mechanisms governing PSB evolution in both the field and in galaxy clusters. Using the cosmological hydrodynamical simulation suite Magneticum Pathfinder, we identify 647 PSBs with $z \sim 0$ stellar mass $M_* \geq 5 \cdot 10^{10} \, \mathrm{M_{\odot}}$. We track their galactic evolution, merger history, and black hole activity over a time-span of 3.6Gyr. Additionally, we study cluster PSBs identified at different redshifts and cluster masses. Independent of environment and redshift, we find that PSBs, like SF galaxies, have frequent mergers. At z=0, 89% of PSBs have experienced mergers and 65% had at least one major merger within the last 2.5Gyr, leading to strong star formation episodes. In fact, 23% of z=0 PSBs were rejuvenated during their starburst. Following the mergers, field PSBs are generally shutdown via a strong increase in AGN feedback (power output $P_{AGN,PSB} \geq 10^{56}\,$erg/Myr). We find agreement with observations for both stellar mass functions and z = 0.9 line-of-sight phase space distributions of PSBs in galaxy clusters. Finally, we find that $z \lesssim 0.5$ cluster PSBs are predominantly infalling, especially in high mass clusters and show no signs of enhanced AGN activity. Thus, we conclude that the majority of cluster PSBs are shutdown via an environmental quenching mechanism such as ram-pressure stripping, while field PSBs are mainly quenched by AGN feedback.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
